Topological Drawings of Complete Bipartite Graphs

Topological drawings are natural representations of graphs in the plane, where vertices are represented by points, and edges by curves connecting the points. Topological drawings of complete graphs and of complete bipartite graphs have been studied extensively in the context of crossing number problems. We consider a natural class of simple topological drawings of complete bipartite graphs, in which we require that one side of the vertex set bipartition lies on the outer boundary of the drawing. We investigate the combinatorics of such drawings. For this purpose, we define combinatorial encodings of the drawings by enumerating the distinct drawings of subgraphs isomorphic to $K_{2,2}$ and $K_{3,2}$, and investigate the constraints they must satisfy. We prove that a drawing of $K_{k,n}$ exists if and only if some simple local conditions are satisfied by the encodings. This directly yields a polynomial-time algorithm for deciding the existence of such a drawing given the encoding. We show the encoding is equivalent to specifying which pairs of edges cross, yielding a similar polynomial-time algorithm for the realizability of abstract topological graphs. We also completely characterize and enumerate such drawings of $K_{k,n}$ in which the order of the edges around each vertex is the same for vertices on the same side of the bipartition. Finally, we investigate drawings of $K_{k,n}$ using straight lines and pseudolines, and consider the complexity of the corresponding realizability problems.

==> Figures/case1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case1}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6433,5487)(6212,-25079)
\end{picture}%


==> Figures/case2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case2}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6281,5188)(13990,-25258)
\end{picture}%


==> Figures/case2b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case2b}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6281,5188)(13990,-25258)
\end{picture}%


==> Figures/case3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case3}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5178,5188)(48894,-25258)
\end{picture}%


==> Figures/case4.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case4}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7666,5188)(-1193,-31333)
\end{picture}%


==> Figures/case4a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case4a}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7156,5441)(-683,-31333)
\end{picture}%


==> Figures/case5.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case5}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7523,5059)(-1050,-31333)
\end{picture}%


==> Figures/case6.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case6}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7333,4593)(-860,-31333)
\end{picture}%


==> Figures/case7.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case7}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7951,4228)(-1446,-38641)
\end{picture}%


==> Figures/case8.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{case8}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8121,5358)(-1616,-30662)
\end{picture}%


==> Figures/caseM1a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{caseM1a}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7156,5441)(-683,-31333)
\end{picture}%


==> Figures/caseM1b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{caseM1b}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6629,5306)(-156,-38969)
\end{picture}%


==> Figures/caseTB2a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{caseTB2a}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9958,4047)(1164,-41804)
\end{picture}%


==> Figures/caseTB3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{caseTB3}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(19828,5400)(11829,-52424)
\end{picture}%


==> Figures/lens.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{lens}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6141,5691)(-8357,-28669)
\put(-4049,-26161){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$u$}%
}}}}
\put(-6974,-25036){\makebox(0,0)[b]{\smash{{\SetFigFont{12}{14.4}{\rmdefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$v$}%
}}}}
\end{picture}%


==> Figures/min-strings.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{min-strings}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(27066,3254)(-12182,-19506)
\end{picture}%


==> Figures/ten-configs.pstex_t <==
\begin{picture}(0,0)%
\includegraphics[scale=\figscale]{ten-configs}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%

\multiply\unitlength by \magproz
\divide\unitlength by 100

\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(47387,11325)(4858,-31155)
\end{picture}%

